Counterfactual Learning with General Data-generating Policies

Off-policy evaluation (OPE) attempts to predict the performance of counterfactual policies using log data from a different policy. We extend its applicability by developing an OPE method for a class of both full support and deficient support logging policies in contextual-bandit settings. This class includes deterministic bandit (such as Upper Confidence Bound) as well as deterministic decision-making based on supervised and unsupervised learning. We prove that our method's prediction converges in probability to the true performance of a counterfactual policy as the sample size increases. We validate our method with experiments on partly and entirely deterministic logging policies. Finally, we apply it to evaluate coupon targeting policies by a major online platform and show how to improve the existing policy.

==> figures/directories.json <==
[]

==> figures/documents.json <==
[
    {
        "id": "cf5df83b-08b6-4cfe-a297-acd8681217fd",
        "name": "simulated QPS",
        "data": "{\"id\":\"r0.08217502858210135\",\"lines\":[{\"id\":\"n0.2556749830260463\",\"blocks\":[]},{\"id\":\"n0.6298473377274847\",\"blocks\":[]},{\"id\":\"n0.6483598501083545\",\"blocks\":[],\"style\":null},{\"id\":\"n0.8202928268538532\",\"blocks\":[{\"id\":\"n0.8401994429744388\",\"text\":\"\\\\diagram\",\"type\":\"composite\",\"elements\":{\"de1226292916989622\":{\"id\":\"de1226292916989622\",\"lines\":[{\"id\":\"n0.16088285793462154\",\"blocks\":[{\"id\":\"n0.109387509913494\",\"text\":\"x\"},{\"id\":\"n0.8990682911985721\",\"text\":\"\\\\index\",\"type\":\"composite\",\"elements\":{\"indexValue\":{\"id\":\"n0.8163768274059324\",\"lines\":[{\"id\":\"n0.39687720840243856\",\"blocks\":[{\"id\":\"n0.8118882570978239\",\"text\":\"1\"}]}]}}}]}],\"shape\":{\"data\":{\"p\":{\"x\":558,\"y\":266}},\"anchor\":\"left-top\"}},\"de41656595670955987\":{\"id\":\"de41656595670955987\",\"lines\":[{\"id\":\"n0.5892225552285331\",\"blocks\":[{\"id\":\"n0.4544059788446868\",\"text\":\"x\"},{\"id\":\"n0.9307092802945969\",\"text\":\"\\\\index\",\"type\":\"composite\",\"elements\":{\"indexValue\":{\"id\":\"n0.39894410516596857\",\"lines\":[{\"id\":\"n0.3242038141688235\",\"blocks\":[{\"id\":\"n0.7957128345751767\",\"text\":\"2\"}]}]}}}]}],\"shape\":{\"data\":{\"p\":{\"x\":122,\"y\":6}},\"anchor\":\"left-top\"}},\"de8212076831677055\":{\"id\":\"de8212076831677055\",\"lines\":[{\"id\":\"n0.0625074817666662\",\"blocks\":[{\"id\":\"n0.37969572868314416\",\"text\":\"𝛿\"}]}],\"shape\":{\"data\":{\"p\":{\"x\":333,\"y\":119}},\"anchor\":\"left-top\"}},\"de6090255069675667\":{\"id\":\"de6090255069675667\",\"lines\":[{\"id\":\"n0.22458672421670633\",\"blocks\":[{\"id\":\"n0.767302959241557\",\"text\":\"ML\"},{\"id\":\"n0.255973573756902\",\"type\":\"single\",\"text\":\"(\"},{\"id\":\"n0.6457478576455429\",\"text\":\"x\"},{\"id\":\"n0.9669912106358194\",\"type\":\"single\",\"text\":\")\"},{\"id\":\"n0.8186439799526155\",\"text\":\"=0\"}]}],\"shape\":{\"data\":{\"p\":{\"x\":405,\"y\":87}},\"anchor\":\"left-top\"}},\"de15745186270786826\":{\"id\":\"de15745186270786826\",\"lines\":[{\"blocks\":[{\"text\":\"ML\",\"id\":\"n0.19415469750941794\"},{\"type\":\"single\",\"text\":\"(\",\"id\":\"n0.5535688964179286\"},{\"text\":\"x\",\"id\":\"n0.019682255128066872\"},{\"type\":\"single\",\"text\":\")\",\"id\":\"n0.6056459041802638\"},{\"text\":\"=1\",\"id\":\"n0.7273597885913874\"}],\"id\":\"n0.4022488928276595\"}],\"shape\":{\"data\":{\"p\":{\"x\":383,\"y\":214}},\"anchor\":\"left-top\"}},\"de1187995563072084\":{\"id\":\"de1187995563072084\",\"lines\":[{\"id\":\"n0.6504537420267829\",\"blocks\":[{\"id\":\"n0.501422015342617\",\"type\":\"single\",\"text\":\"(\"},{\"id\":\"n0.7856736316262112\",\"text\":\"x\"},{\"id\":\"n0.9835291329139018\",\"text\":\"\\\\index\",\"type\":\"composite\",\"elements\":{\"indexValue\":{\"id\":\"n0.8426308509519203\",\"lines\":[{\"id\":\"n0.2754971287083352\",\"blocks\":[{\"id\":\"n0.18209045466946971\",\"text\":\"1\"}]}]}}},{\"id\":\"n0.22934165567461107\",\"text\":\",x\"},{\"id\":\"n0.08199939709757587\",\"text\":\"\\\\index\",\"type\":\"composite\",\"elements\":{\"indexValue\":{\"id\":\"n0.4632315076060567\",\"lines\":[{\"id\":\"n0.08215468720954755\",\"blocks\":[{\"id\":\"n0.6246040936482669\",\"text\":\"2\"}]}]}}},{\"id\":\"n0.4704375947467485\",\"type\":\"single\",\"text\":\")\"}]}],\"shape\":{\"data\":{\"p\":{\"x\":264.1551998861166,\"y\":148.63786804373967},\"skewX\":0,\"rotation\":0.73},\"anchor\":\"left-top\"}}},\"connections\":[],\"intersections\":{\"id\":\"di7986700285944119\",\"items\":[],\"style\":{}},\"shapes\":[{\"id\":\"dp43241642756090237\",\"type\":\"circle\",\"data\":{\"p1\":{\"x\":207,\"y\":67},\"p2\":{\"x\":374,\"y\":234}}},{\"id\":\"da5966911933773797\",\"data\":[{\"x\":154,\"y\":92},{\"x\":348.5,\"y\":257}],\"head\":\"no\",\"tail\":\"no\",\"shaft\":\"-\"},{\"id\":\"dp571809500854191\",\"type\":\"axis2d\",\"data\":{\"p1\":{\"x\":109,\"y\":14},\"p2\":{\"x\":564.5,\"y\":285},\"cp\":{\"x\":154.55,\"y\":257.9}}},{\"id\":\"dp1707908825690616\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":284,\"y\":145.5},\"p2\":{\"x\":294,\"y\":155.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":5,\"strokeColor\":\"rgb(0,0,0)\"}},{\"id\":\"da5020162942511193\",\"data\":[{\"x\":290.5,\"y\":150.5},{\"x\":358,\"y\":101.5}],\"head\":\"no\",\"tail\":\"no\",\"shaft\":\"-\"},{\"id\":\"da654604292345607\",\"data\":[{\"x\":295,\"y\":96.5},{\"x\":399,\"y\":96.5}],\"head\":\">\",\"tail\":\"no\",\"shaft\":\"-\"},{\"id\":\"da363956323639687\",\"data\":[{\"x\":275,\"y\":224.5},{\"x\":379,\"y\":224.5}],\"head\":\">\",\"tail\":\"no\",\"shaft\":\"-\"},{\"id\":\"dp28179876116046954\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":253,\"y\":82.5},\"p2\":{\"x\":263,\"y\":92.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp7472585146298716\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":241,\"y\":87.5},\"p2\":{\"x\":251,\"y\":97.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp9218967041138395\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":233,\"y\":123.5},\"p2\":{\"x\":243,\"y\":133.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp9225684152542135\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":231,\"y\":104.5},\"p2\":{\"x\":241,\"y\":114.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp4893117553627422\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":323,\"y\":106.5},\"p2\":{\"x\":333,\"y\":116.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp036813024558139285\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":273,\"y\":113.5},\"p2\":{\"x\":283,\"y\":123.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp9159472255854069\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":314,\"y\":83.5},\"p2\":{\"x\":324,\"y\":93.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp47446357388312776\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":221,\"y\":118.5},\"p2\":{\"x\":231,\"y\":128.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp016513031533428313\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":324,\"y\":140.5},\"p2\":{\"x\":334,\"y\":150.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp06136815745824409\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":275,\"y\":134.5},\"p2\":{\"x\":285,\"y\":144.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp3959900507496008\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":275,\"y\":92.5},\"p2\":{\"x\":285,\"y\":102.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp1986833599907749\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":274,\"y\":103.5},\"p2\":{\"x\":284,\"y\":113.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp21819985532945174\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":254,\"y\":143.5},\"p2\":{\"x\":264,\"y\":153.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp2091586625035542\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":258,\"y\":190.5},\"p2\":{\"x\":268,\"y\":200.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp2453561976725085\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":294,\"y\":102.5},\"p2\":{\"x\":304,\"y\":112.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp62482155629856\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":297,\"y\":78.5},\"p2\":{\"x\":307,\"y\":88.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp8547503199216047\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":332,\"y\":149.5},\"p2\":{\"x\":342,\"y\":159.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp4761712475165818\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":311,\"y\":104.5},\"p2\":{\"x\":321,\"y\":114.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp7736888102546351\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":283,\"y\":123.5},\"p2\":{\"x\":293,\"y\":133.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp6070575695456433\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":282,\"y\":80.5},\"p2\":{\"x\":292,\"y\":90.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp43275062782406204\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":320,\"y\":155.5},\"p2\":{\"x\":330,\"y\":165.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp5746873160363595\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":359,\"y\":137.5},\"p2\":{\"x\":369,\"y\":147.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp2818640345148715\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":280,\"y\":181.5},\"p2\":{\"x\":290,\"y\":191.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp3079515630236018\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":323,\"y\":176.5},\"p2\":{\"x\":333,\"y\":186.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp8571060188057356\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":267,\"y\":79.5},\"p2\":{\"x\":277,\"y\":89.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp18762052309835053\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":261,\"y\":131.5},\"p2\":{\"x\":271,\"y\":141.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp9923798459036643\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":300,\"y\":189.5},\"p2\":{\"x\":310,\"y\":199.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp10462839835915627\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":314,\"y\":197.5},\"p2\":{\"x\":324,\"y\":207.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp23162483820173274\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":251,\"y\":94.5},\"p2\":{\"x\":261,\"y\":104.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp2571603546905854\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":331,\"y\":194.5},\"p2\":{\"x\":341,\"y\":204.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp02434890246476651\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":243,\"y\":136.5},\"p2\":{\"x\":253,\"y\":146.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp4956382309521754\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":351,\"y\":152.5},\"p2\":{\"x\":361,\"y\":162.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp8530996233568595\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":248,\"y\":115.5},\"p2\":{\"x\":258,\"y\":125.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp6206633293748782\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":346,\"y\":187.5},\"p2\":{\"x\":356,\"y\":197.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp30793648070561286\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":344,\"y\":170.5},\"p2\":{\"x\":354,\"y\":180.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp0131174139650021\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":240,\"y\":182.5},\"p2\":{\"x\":250,\"y\":192.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp8373413399849363\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":229,\"y\":166.5},\"p2\":{\"x\":239,\"y\":176.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp08776121456655117\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":219,\"y\":155.5},\"p2\":{\"x\":229,\"y\":165.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp2827458006229151\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":261,\"y\":108.5},\"p2\":{\"x\":271,\"y\":118.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp12686135713937574\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":286,\"y\":108.5},\"p2\":{\"x\":296,\"y\":118.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp27052835630398553\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":298,\"y\":175.5},\"p2\":{\"x\":308,\"y\":185.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp7033106529229367\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":335,\"y\":101.5},\"p2\":{\"x\":345,\"y\":111.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp28330941971151447\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":356,\"y\":120.5},\"p2\":{\"x\":366,\"y\":130.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp48262031396027494\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":264,\"y\":122.5},\"p2\":{\"x\":274,\"y\":132.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp635466689306305\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":310,\"y\":171.5},\"p2\":{\"x\":320,\"y\":181.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp25918563027388286\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":278,\"y\":210.5},\"p2\":{\"x\":288,\"y\":220.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp3876209125513588\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":268,\"y\":202.5},\"p2\":{\"x\":278,\"y\":212.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp7434191708870261\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":290,\"y\":221.5},\"p2\":{\"x\":300,\"y\":231.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp9887402385672981\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":262,\"y\":210.5},\"p2\":{\"x\":272,\"y\":220.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp003720074543221541\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":229,\"y\":187.5},\"p2\":{\"x\":239,\"y\":197.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp619796677049886\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":249,\"y\":202.5},\"p2\":{\"x\":259,\"y\":212.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp9355774170588036\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":320,\"y\":209.5},\"p2\":{\"x\":330,\"y\":219.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp12109867265783669\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":301,\"y\":122.5},\"p2\":{\"x\":311,\"y\":132.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp8397103395237262\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":309,\"y\":142.5},\"p2\":{\"x\":319,\"y\":152.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp39503810543885565\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":298,\"y\":145.5},\"p2\":{\"x\":308,\"y\":155.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp8054878554511054\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":313,\"y\":210.5},\"p2\":{\"x\":323,\"y\":220.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp6418684355625868\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":344,\"y\":197.5},\"p2\":{\"x\":354,\"y\":207.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp7925605992424483\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":222,\"y\":105.5},\"p2\":{\"x\":232,\"y\":115.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp17132031237515588\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":323,\"y\":98.5},\"p2\":{\"x\":333,\"y\":108.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp5721068884962037\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":265,\"y\":96.5},\"p2\":{\"x\":275,\"y\":106.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp3695814205315666\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":327,\"y\":115.5},\"p2\":{\"x\":337,\"y\":125.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp48336190752691843\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":257,\"y\":159.5},\"p2\":{\"x\":267,\"y\":169.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp07369381860688096\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":282,\"y\":171.5},\"p2\":{\"x\":292,\"y\":181.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp3804726697788301\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":294,\"y\":138.5},\"p2\":{\"x\":304,\"y\":148.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp2885545370949061\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":238,\"y\":115.5},\"p2\":{\"x\":248,\"y\":125.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp3583760671015226\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":346,\"y\":127.5},\"p2\":{\"x\":356,\"y\":137.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp45738238058056346\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":292,\"y\":184.5},\"p2\":{\"x\":302,\"y\":194.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp3360039763233116\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":325,\"y\":165.5},\"p2\":{\"x\":335,\"y\":175.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp8235345373548053\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":322,\"y\":186.5},\"p2\":{\"x\":332,\"y\":196.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp23207510427011702\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":244,\"y\":121.5},\"p2\":{\"x\":254,\"y\":131.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp9922824651104198\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":307,\"y\":74.5},\"p2\":{\"x\":317,\"y\":84.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp3137959895562934\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":291,\"y\":87.5},\"p2\":{\"x\":301,\"y\":97.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp7452375466311956\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":243,\"y\":105.5},\"p2\":{\"x\":253,\"y\":115.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp2295749888516987\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":263,\"y\":143.5},\"p2\":{\"x\":273,\"y\":153.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp6732559422112594\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":232,\"y\":145.5},\"p2\":{\"x\":242,\"y\":155.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp8199114445359448\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":262,\"y\":165.5},\"p2\":{\"x\":272,\"y\":175.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp42810879223067744\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":284,\"y\":135.5},\"p2\":{\"x\":294,\"y\":145.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp9056745383674825\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":363,\"y\":153.5},\"p2\":{\"x\":373,\"y\":163.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp07745811206209208\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":358,\"y\":174.5},\"p2\":{\"x\":368,\"y\":184.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp8137170178658262\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":337,\"y\":182.5},\"p2\":{\"x\":347,\"y\":192.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp9357060635834444\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":332,\"y\":209.5},\"p2\":{\"x\":342,\"y\":219.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp8518833773246579\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":314,\"y\":136.5},\"p2\":{\"x\":324,\"y\":146.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp4863033457777455\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":322,\"y\":129.5},\"p2\":{\"x\":332,\"y\":139.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp0361408913606025\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":347,\"y\":113.5},\"p2\":{\"x\":357,\"y\":123.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp2949530525783999\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":229,\"y\":93.5},\"p2\":{\"x\":239,\"y\":103.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp4197218584773228\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":280,\"y\":71.5},\"p2\":{\"x\":290,\"y\":81.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp6938446386863015\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":325,\"y\":84.5},\"p2\":{\"x\":335,\"y\":94.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp3596877461335697\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":343,\"y\":155.5},\"p2\":{\"x\":353,\"y\":165.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp9129302660774781\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":297,\"y\":113.5},\"p2\":{\"x\":307,\"y\":123.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp13180129454528577\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":311,\"y\":118.5},\"p2\":{\"x\":321,\"y\":128.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp2678722649446563\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":311,\"y\":180.5},\"p2\":{\"x\":321,\"y\":190.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp12756470415332855\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":242,\"y\":152.5},\"p2\":{\"x\":252,\"y\":162.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp8250589530621866\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":225,\"y\":131.5},\"p2\":{\"x\":235,\"y\":141.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp583051602107419\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":270,\"y\":177.5},\"p2\":{\"x\":280,\"y\":187.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp18299984479404863\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":287,\"y\":194.5},\"p2\":{\"x\":297,\"y\":204.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp1517569269103176\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":304,\"y\":203.5},\"p2\":{\"x\":314,\"y\":213.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp45474579129364145\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":347,\"y\":137.5},\"p2\":{\"x\":357,\"y\":147.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp42708723100466583\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":353,\"y\":162.5},\"p2\":{\"x\":363,\"y\":172.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp8240903337324985\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":333,\"y\":168.5},\"p2\":{\"x\":343,\"y\":178.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp9521799735104315\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":366,\"y\":147.5},\"p2\":{\"x\":376,\"y\":157.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp17539101376308985\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":366,\"y\":147.5},\"p2\":{\"x\":376,\"y\":157.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp38353109609063996\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":366,\"y\":147.5},\"p2\":{\"x\":376,\"y\":157.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}},{\"id\":\"dp18493718927085934\",\"type\":\"free-drawing\",\"data\":{\"p1\":{\"x\":325,\"y\":143.5},\"p2\":{\"x\":335,\"y\":153.5},\"paths\":[{\"p1\":{\"x\":0.5,\"y\":0.5},\"p2\":{\"x\":0.5,\"y\":0.5},\"cp\":{\"x\":0.5,\"y\":0.5},\"cp2\":{\"x\":0.5,\"y\":0.5}}]},\"style\":{\"thickness\":3,\"strokeColor\":[74,144,226,1]}}],\"settings\":{\"grid\":false,\"textSnapToGrid\":false,\"onlyShowGridOnEditing\":false,\"snapToOtherShapes\":true}}]},{\"id\":\"n0.8973163360867913\",\"blocks\":[],\"style\":null}],\"pageSettings\":{\"pageSize\":{\"width\":700}},\"___version\":2,\"version\":2,\"av\":123,\"delayRenderCache\":{\"av\":123,\"map\":{}}}",
        "settings": null
    }
]

==> figures/resources-info.json <==
[]

==> figures/tree.json <==
{"id":null,"documentIds":["cf5df83b-08b6-4cfe-a297-acd8681217fd"],"directories":[]}
